Population III Star Formation in an X-ray background: II. Protostellar Discs, Multiplicity and Mass Function of the Stars

Disc fragmentation plays an important role in determining the number of primordial stars (Pop III stars), their masses, and hence the initial mass function. In this second paper of a series, we explore the effect of uniform FUV H$_2$-photodissociating and X-ray radiation backgrounds on the formation of Pop~III stars using a grid of high-resolution zoom-in simulations. We find that, in an X-ray background, protostellar discs have lower surface density and higher Toomre $Q$ parameter, so they are more stable. For this reason, X-ray irradiated discs undergo fewer fragmentations and typically produce either binary systems or low-multiplicity systems. In contrast, the cases with weak or no X-ray irradiation produce systems with a typical multiplicity of $6 \pm 3$. In addition, the most massive protostar in each system is smaller by roughly a factor of two when the disc is irradiated by X-rays, due to lower accretion rate. With these two effects combined, the initial mass function of fragments becomes more top-heavy in a strong X-ray background and is well described by a power-law with slope $1.53$ and high-mass cutoff of $61$ M$_\odot$. Without X-rays, we find a slope $0.49$ and cutoff mass of $229$ M$_\odot$. Finally, protostars migrate outward after their formation due to the accretion of high-angular momentum gas from outside and the migration is more frequent and significant in absence of X-ray irradiation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
